Evidence for CII diffuse line emission at redshift $z\sim2.6$

CII is one of the brightest emission lines from star-forming galaxies and is an excellent tracer for star formation. Recent work measured the CII emission line amplitude for redshifts $2<z<3.2$ by cross-correlating Planck High Frequency Instrument emission maps with tracers of overdensity from the Baryon Oscillation Spectroscopic Sky Survey, finding $I_{\mathrm{CII}}=6.6^{+5.0}_{-4.8}\times 10^4$ Jy/sr at $95\%$ confidence. In this paper, we present a refinement of this earlier work by improving the mask weighting in each of the Planck bands and the precision in the covariance matrix. We report a detection of excess emission in the 545 GHz Planck band separate from the cosmic infrared background (CIB) present in the 353-857 GHz Planck bands. This excess is consistent with redshifted CII emission, in which case we report $b_{\mathrm{CII}}I_{\mathrm{CII}} =2.0^{+1.2}_{-1.1}\times 10^5$ Jy/sr at $95\%$ confidence, which strongly favors many collisional excitation models of CII emission. Our detection shows strong evidence for a model with a non-zero CII parameter, though line intensity mapping observations at high spectral resolution will be needed to confirm this result.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
